Spectroscopic analysis of Milky Way outer halo satellites: Aquarius II and Bootes II

In this paper we present a chemical and kinematic analysis of two ultra-faint dwarf galaxies (UFDs), Aquarius II (Aqu~II) and \text{Bo\"{o}tes II} (Boo~II), using Magellan/IMACS spectroscopy. We present the largest sample of member stars for Boo~II (12), and the largest sample of red-giant-branch members with metallicity measurements for Aqu~II (8). In both UFDs, over 80\% of targets selected based on $Gaia$ proper motions turned out to be spectroscopic members. In order to maximize the accuracy of stellar kinematic measurements, we remove the identified binary stars and RR Lyrae variables. For Aqu~II we measure a systemic velocity of $-65.3 \pm 1.8$ km s$^{-1}$ and a metallicity of [Fe/H] = $-2.57^{+0.17}_{-0.17}$. When compared with previous measurements, these values display a $\sim 6$ km s$^{-1}$ difference in radial velocity and a decrease of 0.27 dex in metallicity. Similarly for Boo~II, we measure a systemic velocity of $-130.4^{+1.4}_{-1.1}$ km s$^{-1}$, more than 10 km s$^{-1}$ different from the literature, a metallicity almost 1 dex smaller at [Fe/H] = $-2.71^{+0.11}_{-0.10}$, and a velocity dispersion 3 times smaller at $\sigma_{v_{\rm hel}} = 2.9^{+1.6}_{-1.2}$ km s$^{-1}$. Additionally, we derive systemic proper motion parameters and model the orbits of both UFDs. Finally, we highlight the extremely dark matter dominated nature of Aqu~II and compute the J-factor for both galaxies to aid searches of dark matter annihilation. Despite the small size and close proximity of Boo~II, it is an intermediate target for the indirect detection of dark matter annihilation due to its low velocity dispersion and corresponding low dark matter density.

==> AquIImachinetable.dat <==
GaiaDR3_ID R.A. Decl. dered_mag_g dered_mag_r SNR EW_1 EW_2 dEW_1 dEW_2 Combined_V Combined_dV [Fe/H] [Fe/H]_error Membership
2609060660860398208 338.57394 -9.357 20.58 19.94 5.1 nan nan nan nan 50.6 2.7 nan nan NM
2609061068882022784 338.52885 -9.35453 20.22 19.61 8.1 nan nan nan nan -92.5 1.8 nan nan NM
2609061141896425088 338.49945 -9.36063 20.77 20.18 4.7 nan nan nan nan -126.0 3.5 nan nan NM
2609061687357323776 338.53523 -9.3278 19.32 18.54 20.5 4.74 nan 0.39 nan -66.7 1.2 -1.87 0.18 M
2609061760371960704 338.52684 -9.32317 19.58 18.91 15.0 2.17 2.13 0.41 1.27 -64.2 1.3 -2.92 0.22 M
2609107798126218880 338.39674 -9.31998 20.53 19.95 5.3 1.47 nan 1.0 nan -71.8 2.8 -3.13 0.73 M
2609107935565172224 338.36675 -9.32105 20.08 19.45 8.8 3.55 3.75 1.34 1.08 -60.2 1.8 -2.12 0.37 M
2609108588400203264 338.46083 -9.31525 20.11 19.51 8.2 1.85 1.92 0.57 0.4 -69.6 2.0 -2.95 0.21 M
2609109756631321472 338.46956 -9.28585 19.25 18.54 21.0 3.29 2.94 0.42 0.36 -57.1 1.2 -2.56 0.14 M
2609113055166221056 338.42154 -9.25084 16.79 16.67 51.0 nan nan nan nan -57.4 1.1 nan nan NM
2609155489443129088 338.5937 -9.30185 18.81 18.02 29.9 3.08 2.92 0.25 0.33 -68.5 1.1 -2.7 0.11 M
2609202665363907328 338.55648 -9.28793 19.46 18.78 16.0 2.59 2.52 0.4 0.14 -66.2 1.3 -2.76 0.11 M


==> BooIImachinetable.dat <==
GaiaDR3_ID R.A. Decl. dered_mag_g dered_mag_r SNR EW dEW Corrected_v Corrected_verr [Fe/H] [Fe/H]_error Membership
3727825076541007232 209.43238 12.79053 20.2 19.7 7.6 2.79 1.44 -126.9 2.2 -2.03 0.74 M
3727825145260749952 209.41684 12.80064 22.32 20.94 6.0 nan nan -23.5 2.6 nan nan NM
3727825488857874816 209.45241 12.80229 20.82 20.44 3.3 nan nan 110.6 6.6 nan nan NM
3727825901174760832 209.44692 12.84726 20.97 20.42 3.5 nan nan -26.4 5.5 nan nan NM
3727826004253947776 209.54107 12.79852 20.28 19.79 5.8 1.43 0.78 -130.2 2.3 -2.82 0.63 M
3727826111628452224 209.53242 12.82263 20.66 20.18 4.1 2.44 1.92 -120.7 3.1 -2.12 1.04 M
3727826141692913792 209.55987 12.82006 21.02 20.72 2.4 nan nan 29.8 5.3 nan nan NM
3727826283427161728 209.50698 12.82085 20.64 20.19 4.4 nan nan -128.4 2.9 nan nan M
3727826519650056576 209.52933 12.85634 18.71 18.23 18.3 nan nan -118.4 1.4 nan nan M
3727826519650056832 209.53947 12.85719 20.31 19.86 6.0 nan nan -138.5 2.6 nan nan M
3727826657089011840 209.5729 12.86183 20.32 19.83 5.5 nan nan -135.8 2.4 nan nan M
3727827241204558720 209.50591 12.8514 19.43 18.92 14.6 1.66 0.1 -130.5 1.3 -2.82 0.16 M
3727827382938924800 209.46324 12.86025 19.12 18.59 18.6 2.22 0.14 -134.9 1.2 -2.55 0.14 M
3727827516082474880 209.48409 12.86877 19.37 18.85 14.8 1.78 0.46 -131.5 1.3 -2.75 0.32 M
3727837587781240320 209.41683 12.84375 20.62 20.43 2.6 nan nan 98.8 4.5 nan nan NM
3727837759579718272 209.4061 12.86346 18.14 17.63 35.0 1.89 0.04 -134.0 1.0 -2.93 0.13 M
3727839301472744192 209.44428 12.89235 20.25 19.74 6.5 2.83 0.77 -130.0 2.3 -2.0 0.4 M

